Deterministic Optimal Transport-based Gaussian Mixture Particle Filtering for Verifiable Applications

Mixture-model particle filters such as the ensemble Gaussian mixture filter require a resampling procedure in order to converge to exact Bayesian inference. Canonically, stochastic resampling is performed, which provides useful samples with no guarantee of usefulness for a finite ensemble. We propose a new resampling procedure based on optimal transport that deterministically selects optimal resampling points. We show on a toy 3-variable problem that it significantly reduces the amount of particles required for useful state estimation. Finally, we show that this filter improves the state estimation of a seldomly-observed space object in an NRHO around the moon.

==> data/Lorenz63experimentPineapple.csv <==
Ns,mETPF,s3ETPF,mEnGMF,s3EnGMF,mPineapple,s3Pineapple
4,NaN,NaN,10.1858574218523,4.907266746837,2.66017569001369,4.69452705204886
5,NaN,NaN,8.17675472249882,7.59796360221148,2.41015203411213,4.58102476162009
6,NaN,NaN,6.69790858749301,8.7883338635581,2.03400161784888,2.98916922029207
7,NaN,NaN,5.20746289366262,8.29576904923853,1.93678248168952,3.46170065726462
8,NaN,NaN,4.10594360495095,7.89612493809692,1.72532440764756,2.45735311559504
9,NaN,NaN,3.54015552861684,6.1091379401657,1.79714518541024,2.35925912428257
10,NaN,NaN,3.2137592854383,5.79133893333467,1.64785387026833,1.80033438431853
11,NaN,NaN,2.84999634108431,5.86031149004569,1.63890412158411,2.61334369545354
12,NaN,NaN,2.93801177666431,5.83320806193327,1.64483454662311,1.75090241238535
13,NaN,NaN,2.67607430654811,5.04517423535709,1.54129316532758,1.58358853661115
14,NaN,NaN,2.68122668278087,5.17520563994557,1.59772281809991,1.9627408703078
15,NaN,NaN,2.53980978767024,4.99041424716208,1.54855476617354,1.43123947792061
16,NaN,NaN,2.21906087262194,3.12181839313096,1.52993220851624,1.67428163789358
17,NaN,NaN,2.16911986388091,2.90242735874042,1.53778532917883,1.67748729375489
18,NaN,NaN,2.20438758790137,3.47318674318555,1.60483873378211,1.83634403556477
19,NaN,NaN,2.07458523258807,2.96526272053931,1.54981473143889,1.84118376631025
20,NaN,NaN,1.98273810033247,2.7946929484033,1.54940883648267,1.56704292834543
21,NaN,NaN,1.99425740510941,2.29410279529966,1.54572283425572,1.67948327006363
22,NaN,NaN,1.92673695964719,2.44255345442492,1.49889813753445,1.47798811804809
23,NaN,NaN,2.0277645130056,2.99124273130745,1.47015753115538,1.3409301164364
24,NaN,NaN,1.90905094145002,2.92392642926281,1.52589896986166,1.8296952291381
25,NaN,NaN,1.79746989674868,1.85350431692283,1.49708060515055,1.88278840102431
26,NaN,NaN,1.90004923518604,3.23737223525648,1.514339442227,1.60800812267819
27,NaN,NaN,1.96473969895385,2.87430153456166,1.44847520044743,1.60638923659863
28,NaN,NaN,1.84945812276744,2.744088780895,1.44965135620371,1.49679034682012
29,NaN,NaN,1.74921789211321,1.8389791523489,1.48232315707397,1.82210869333499
30,NaN,NaN,1.80079041117758,2.43646119769777,1.47660301540275,1.7062596559024

